Finite Type Invariants of w-Knotted Objects IV: Some Computations

In the previous three papers in this series, [WKO1]-[WKO3] (arXiv:1405.1956, arXiv:1405.1955, and to appear), Z. Dancso and I studied a certain theory of "homomorphic expansions" of "w-knotted objects", a certain class of knotted objects in 4-dimensional space. When all layers of interpretation are stripped off, what remains is a study of a certain number of equations written in a family of spaces $A^w$, closely related to degree-completed free Lie algebras and to degree-completed spaces of cyclic words. The purpose of this paper is to introduce mathematical and computational tools that enable explicit computations (up to a certain degree) in these $A^w$ spaces and to use these tools to solve the said equations and verify some properties of their solutions, and as a consequence, to carry out the computation (up to a certain degree) of certain knot-theoretic invariants discussed in [WKO1]-[WKO3] and in my related paper [KBH] (arXiv:1308.1721).

==> figs/CapEqn.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/CapEqn.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.75 
%
\setlength{\unitlength}{2960sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2220,924)(-161,-1273)
\put(826,-769){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$u$}%
}}}}
\end{picture}%


==> figs/empty.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/empty.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.7 
%
\setlength{\unitlength}{2763sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1460,228)(1111,-505)
\end{picture}%

